High-dimensional Multi-objective Bayesian Optimization with Learned Variable Interactions

Multi-objective Bayesian optimization (MOBO) is effective in identifying the Pareto fronts for expensive black-box problems. However, most current MOBO approaches are limited to low-dimensional decision space due to its exponential sampling complexity. This paper presents decision variable interaction analysis-based MOBO, ViaMOBO, a generic framework for expensive multi-objective problems with high-dimensional decision space. The key idea of ViaMOBO is that it utilizes a variable interaction analysis model to determine whether the decision space can be completely or partially divided, and then performs local Bayesian optimization in the divided decision subspaces. Through the variable analysis model, it can be derived whether the objectives in black-box problems are separable, partially separable, or non-separable based on the potential independent or interdependent relationships among decision variables without any strong assumptions. We compare ViaMOBO with the state-of-the-art MOBO methods on both synthetic and real-world benchmarks. The experimental results demonstrate that ViaMOBO outperforms other related MOBO baselines in approximating the Pareto front of high-dimensional expensive multi-objective problems.

==> figures/airfoil_d20_plot_metadata.txt <==
Airfoil D=20, 10 seeds except qParEGO (3 seeds) and MORBO (4 complete seeds reaching 2000 evaluations), 200 initial samples, 2000 evaluations, q=50
HV minimization reference point: [0.25, 0.0, 0.5]
Common empirical target HV for log-HV difference: 0.080622806200
Log-HV epsilon: 1e-10


==> figures/dtlz2_d10_acquisition_metadata.txt <==
DTLZ2 D=10, 3 objectives, 200 initial samples, 2000 evaluations, q=50.
Curves and wall times include completed seeds only.
Shading and error bars use sample standard deviation (ddof=1).
EHVI is sequential analytic q=1 EHVI called 50 times to construct each batch.
Failed EHVI seeds excluded from successful-runtime statistics: 0, 1, 4.
EI: seeds=[0, 1, 2, 3, 4, 5, 6, 7, 8, 9], n=10, final_HV=215.401620+-0.019699, runtime_h=1.6154+-0.3707
UCB: seeds=[0, 1, 2, 3, 4, 5], n=6, final_HV=215.173660+-0.082549, runtime_h=1.9403+-0.5480
EHVI: seeds=[2, 3, 5], n=3, final_HV=215.066305+-0.024861, runtime_h=17.5851+-4.8602


==> figures/rover_d60_loghv_metadata.txt <==
Metric: log10(max(HV* - HV, 1e-8)); lower is better.
HV*: 2.34000000
Maximum observed HV: 2.33244940
HV* is the maximum observed HV rounded upward to 0.01.

